HATS-19b, HATS-20b, HATS-21b: Three Transiting Hot-Saturns Discovered by the HATSouth Survey

We report the discovery by the HATSouth exoplanet survey of three hot-Saturn transiting exoplanets: HATS-19b, HATS-20b, and HATS-21b. The planet host HATS-19 is a slightly evolved V = 13.0 G0 star with [Fe/H] = 0.240, a mass of 1.303 Msun, and a radius of 1.75 Rsun. HATS-19b is in an eccentric orbit (e = 0.30) around this star with an orbital period of 4.5697 days and has a mass of 0.427 Mjup and a highly inflated radius of 1.66 Rjup. The planet HATS-20b has a Saturn-like mass and radius of 0.273 Mjup and 0.776 Rjup respectively. It orbits the V = 13.8 G9V star HATS-20 (Ms = 0.910 Msun; Rs = 0.892 Rsun) with a period of 3.7993 days. Finally, HATS-21 is a V = 12.2 G4V star with [Fe/H] = 0.300, a mass of 1.080 Msun, and a radius of 1.021 Rsun. Its accompanying planet HATS-21b has a 3.5544-day orbital period, a mass of 0.332 Mjup, and a moderately inflated radius of 1.123 Rjup. With the addition of these three very different planets to the growing sample of hot-Saturns, we re-examine the relations between the observed giant planet radii, stellar irradiation, and host metallicity. We find a significant positive correlation between planet equilibrium temperature and radius, and a weak negative correlation between host metallicity and radius. To assess the relative influence of various physical parameters on observed planet radii, we train and fit models using Random Forest regression. We find that for hot-Saturns (0.1 < Mp < 0.5 Mjup), the planetary mass and equilibrium temperature play dominant roles in determining radii. For hot-Jupiters (0.5 < Mp < 2.0 Mjup), the most important parameter is equilibrium temperature alone. Finally, for irradiated higher-mass planets (Mp > 2.0 Mjup), we find that equilibrium temperature dominates in influence, with smaller contributions from planet mass and host metallicity.

==> HATS606-019_rvtable.dat <==
*2456728.67093        36.47      20.00      -15.00     21.00      0.020245   Coralie
*2456824.49776        2.34       11.00      28.00      15.00      0.990439   FEROS
2456727.68306        30.47      26.00      -68.00     24.00      0.804065   Coralie
2456729.56328        -55.53     20.00      53.00      21.00      0.215522   Coralie
2456730.66385        -7.53      22.00      -22.00     22.00      0.456364   Coralie
2456731.60391        5.47       28.00      -95.00     24.00      0.662081   Coralie
2456732.66922        24.47      24.00      36.00      22.00      0.895207   Coralie
2457022.78489        -32.78     3.95       NULL       NULL       0.382458   PFS
2457023.80297        3.97       4.82       NULL       NULL       0.605248   PFS
2457024.82262        59.92      5.68       NULL       NULL       0.828382   PFS
2457026.80501        -40.25     3.86       NULL       NULL       0.262197   PFS
2457028.80515        -2.29      4.03       NULL       NULL       0.699898   PFS
2457030.82275        -25.33     4.09       NULL       NULL       0.141417   PFS
2457031.70142        -14.66     10.00      -41.00     12.00      0.333699   FEROS
2457033.65917        80.34      10.00      -48.00     13.00      0.762123   FEROS
2457035.62259        -12.66     10.00      18.00      13.00      0.191786   FEROS
2457036.86387        -31.66     10.00      -11.00     12.00      0.463421   FEROS
2457037.67236        11.34      10.00      7.00       12.00      0.640346   FEROS
2457046.85045        34.34      10.00      -5.00      12.00      0.648827   FEROS
2457049.62879        -27.66     10.00      -5.00      12.00      0.256823   FEROS
2457050.68275        -4.40      4.10       NULL       NULL       0.487466   PFS
2457050.82014        -17.66     10.00      15.00      11.00      0.517531   FEROS
2457050.84380        -6.27      3.95       NULL       NULL       0.522708   PFS
2457051.77885        20.24      3.71       NULL       NULL       0.727329   PFS
2457053.77154        -52.66     10.00      -1.00      12.00      0.163398   FEROS
2457054.73542        -21.86     6.07       NULL       NULL       0.374329   PFS
2457054.75067        -44.62     7.28       NULL       NULL       0.377666   PFS
2457054.84239        -21.66     10.00      43.00      13.00      0.397738   FEROS
2457055.79000        -0.57      4.17       NULL       NULL       0.605108   PFS
2457055.84340        24.34      10.00      -27.00     12.00      0.616792   FEROS


==> HATS700-026_rvtable.dat <==
2456823.69583        58.81      13.00      6.00       18.00      0.704213   FEROS
2457169.57227        35.81      21.00      96.00      28.00      0.741157   FEROS
2457171.58541        -53.19     15.00      -9.00      19.00      0.271030   FEROS
2457188.61909        38.81      13.00      -19.00     19.00      0.754405   FEROS
2457190.55437        -21.19     11.00      -51.00     16.00      0.263783   FEROS
2457192.48301        34.81      12.00      39.00      17.00      0.771415   FEROS
2457224.59573        -37.19     15.00      -52.00     20.00      0.223692   FEROS
2457226.48662        15.81      12.00      -41.00     17.00      0.721388   FEROS
2457228.48803        -54.19     12.00      -32.00     17.00      0.248172   FEROS
2457230.50050        27.81      10.00      -3.00      15.00      0.777866   FEROS


==> HATS777-021_rvtable.dat <==
2457120.79111        -41.40     7.00       -37.00     16.00      0.253802   HARPS
2457198.72802        -27.23     2.70       NULL       NULL       0.180709   PFS
2457199.78234        -13.02     2.69       NULL       NULL       0.477334   PFS
2457202.69703        -35.23     2.66       NULL       NULL       0.297357   PFS
2457202.70863        -40.48     2.79       NULL       NULL       0.300620   PFS
2457203.69037        30.37      2.21       NULL       NULL       0.576827   PFS
2457204.74545        28.64      2.29       NULL       NULL       0.873664   PFS
2457206.74234        -7.54      2.25       NULL       NULL       0.435473   PFS
2457224.64150        -21.45     10.00      -4.00      13.00      0.471253   FEROS
2457227.58606        -45.45     10.00      -1.00      11.00      0.299681   FEROS
2457228.64518        12.55      10.00      -31.00     12.00      0.597656   FEROS
2457232.79230        83.55      14.00      -109.00    19.00      0.764415   FEROS
2457233.61616        -17.45     10.00      -36.00     11.00      0.996200   FEROS
2457234.68050        -30.45     12.00      -68.00     17.00      0.295645   FEROS
2457236.57993        31.55      10.00      -13.00     11.00      0.830032   FEROS
2457238.59579        -72.45     12.00      -58.00     17.00      0.397177   FEROS
2457281.55714        2.60       14.00      13.00      18.00      0.484001   HARPS

